Upper Limits on Planet Occurrence around Ultracool Dwarfs with K2

The occurrence of planets orbiting ultracool dwarfs is poorly constrained. We present results from a Guest Observer program on NASA's K2 spacecraft to search for transiting planets orbiting a sample of 827 ultracool dwarfs. Having found no transiting planets in our sample, we determined an upper limit on the occurrence of planets. We simulated planets orbiting our sample for a range of orbital periods and sizes. For the simulated planets that transit their host, we injected the transit light curve into the real K2 light curves, then attempted to recover the injected planets. For a given occurrence rate, we calculated the probability of seeing no planets, and use the results to place an upper limit on planet occurrence as a function of planet radius and orbital period. We find that short period, mini-Neptune- and Jupiter-sized planets are rare around ultracool dwarfs, consistent with results for early- and mid-type M dwarf stars. We constrain the occurrence rate $\eta$ for planets between $0.5$ and $10$ R$_{\oplus}$ with orbital periods between 1 and 26.3 days.

==> datafile1.txt <==
Title: Upper Limits on Planet Occurrence around Ultracool Dwarfs with K2
Authors: Sagear, S; Skinner, J. N.; Muirhead, P.S.
Table: K2 Ultracool Dwarf Sample
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1- 9  I9     ---     Name     EPIC ID
  11- 19 F9.5   deg     RA       RA (J2000)
  21- 29 F9.5   deg     DE       DE (J2000)
  31- 35 F5.2   mag     Kpmag    Magnitude (apparent) in Kepler filter
  37- 40 A4     ---     sptype   Spectral Type
  42- 48 A7     ---     camp     K2 Campaign(s)
  50- 68 A19    ---     gaia     Gaia Source ID
  70- 70 A19    ---     spt_s    Spectral Type source (s=spectrum,p=photometry)
--------------------------------------------------------------------------------
248044306  67.53018 +26.13911 16.41 M8.5      13  151296579553731456 s
248018652  67.73828 +25.94430 15.90 M8.0      13  151102790629500288 s
247051861  68.06696 +18.21287 12.69 M6.0      13 3314309890186259712 s
251456966  68.89929 +21.25248 18.71 L0.0      13                     s
247581233  68.96430 +22.81999 16.93 M8.5      13  145209339585095424 s
251456967  74.83841 +15.68312 17.59 L0.0      13 3393271558253207680 s
246711015  75.55606 +14.71022 15.63 L0.0      13 3392546632197477248 s
211936497 123.07013 +19.27239 18.07 M7.0      18  669516407093922432 s
211783664 123.07365 +17.08431 18.25 M7.0      18  656647826080870016 s
211541204 123.13754 +13.71910 18.05 M7.0      18  650624465159332352 s
211559233 123.24507 +13.97098 17.87 M7.0      18  650725753374252928 s
212026054 123.31097 +20.68726 18.58 M7.0      18  675876497743608576 s
211896791 123.36520 +18.68001 18.04 M7.0      18  657460330814007936 s
211522617 123.36582 +13.45825 17.96 M7.0      18  650557974771452160 s
211558858 123.36748 +13.96538 18.18 M9.0      18  650727711879559424 s
211525139 123.43113 +13.49401 19.23 M8.0      18  650557875989294336 s
211893584 123.47526 +18.63220 17.84 M7.0      18  657457444594756096 s
251812054 123.74332 +19.32752 22.13 M7.0      18  657523415294384128 s
211910449 123.78463 +18.88280 18.20 M7.0      18  657490533023820928 s
211884659 123.79803 +18.50322 18.59 M7.0      18  657399140416537088 s
211984869 123.80039 +20.01002 18.61 M9.0      18  675573513572214272 s
211850380 123.86192 +18.02298 18.22 M7.0      18  657096980874416768 s
211497587 123.99250 +13.10592 18.63 M8.0      18  650424040510614656 s
211484010 124.03281 +12.90733 16.85 M9.0      18  650323989247976064 s
211932632 124.04242 +19.21519 16.87 M7.0      18  663508057082900864 s
211821295 124.05259 +17.61956 18.83 M8.0      18  657019392291616896 s
251812060 124.12263 +15.68950 23.24 M8.0      18  655493338871934592 s
211988257 124.19799 +20.06453 19.13 M7.0      18  675588528776349440 s
211583827 124.36338 +14.31892 18.15 M8.0      18  652208822762287744 s
211848586 124.37843 +17.99871 17.24 M8.0      18  657134153816595456 s
211953626 124.41566 +19.52727 18.12 M7.0      18  663543207095613696 s
211841023 124.42191 +17.89574 17.06 M8.0      18  657123880255513728 s
212020021 124.44244 +20.58647 16.99 M7.0      18  675712193771436800 s
211970944 124.46942 +19.79110 17.04 M9.0      18  663556710472937344 s
212013823 124.49873 +20.48344 18.29 M7.0      18  675707653989726464 s
211682997 124.53108 +15.68675 18.06 M8.0      18  655472143207478016 s
211730201 124.56506 +16.32805 18.26 M8.0      18  655929879349250560 s
211748947 124.73581 +16.59386 18.33 M7.0      18  656129303268082560 s
211776456 124.94179 +16.98164 20.67 M9.0      18  656167618671591424 s
211547801 124.95256 +13.81229 18.68 M7.0      18  651977135044565888 s
211491360 125.18695 +13.01438 17.07 M7.0      18  649636309149338240 s
211727119 125.20924 +16.28369 18.58 M7.0      18  655870677517827328 s
211909023 125.26150 +18.86096 18.28 M7.0      18  663213907657854976 s
211942125 125.31784 +19.35684 18.04 M7.0      18  663384052786553856 s
211845058 125.32037 +17.95054 18.30 M8.0      18  656380335518587008 s
211849389 125.33579 +18.00967 18.33 M8.0      18  656381606827446784 s
211593802 125.37370 +14.45630 17.17 M8.0      18  652128043015393408 s
211337213 125.93626 +10.58108 19.66 M8.0      18  600976189407617920 s
212028281 126.00604 +20.72557 17.90 M7.0      18  664057228781639424 s
211800683 126.04331 +17.32651 17.20 M7.0      18  656098826180222464 s
211359653 126.09268 +10.98278 17.69 M9.0      18  601016592165792768 s
211981759 126.12845 +19.95956 17.74 M8.0      18  663794415437195648 s
211712895 126.13019 +16.08817 17.58 M8.0      18  652859115169748096 s
211834839 126.17809 +17.80976 18.82 M7.0      18  662133804987464320 s
211544637 126.21779 +13.76686 17.31 M8.0      18  651269775405964416 s
211546348 126.24218 +13.79181 17.34 M7.0      18  651270183428446208 s
211804516 126.26132 +17.38060 18.31 L0.0      18                     s
211829185 126.29646 +17.73126 18.38 M7.0      18  662128616667241216 s
251812057 126.33347 +20.23643 22.63 M8.0      18  663817569606931968 s
211585289 126.33353 +14.33884 18.86 M7.0      18  652075197738748928 s
212006725 126.34265 +20.36577 17.68 M7.0      18  663842755294579712 s
211978086 126.34590 +19.90260 17.31 M9.0      18  663743803542984960 s
211431835 126.38115 +12.12223 18.07 M7.0      18  649274329306075520 s
211384821 126.38251 +11.40057 18.13 M7.0      18  601171142266972288 s
212003005 126.41103 +20.30461 18.46 M7.0      18  663841312185737984 s
212019105 126.54047 +20.57097 16.89 M6.0 5,16,18  663855026017649664 s
211797073 126.55057 +17.27480 17.97 M9.0      18  662049657988463744 s
211974835 126.55260 +19.85223 17.61 M7.0      18  663744864399394048 s
212022763 126.62086 +20.63275 18.20 M6.0 5,16,18  663854162727851392 s
212059071 126.64340 +21.25873 17.84 M7.0      16  664170753356530944 s
211852116 126.66426 +18.04728 19.16 M8.0      18  662164178995671680 s
211962038 126.67762 +19.65624 17.71 M9.0      18  663721985110927488 s
211714544 126.67782 +16.11095 22.44 M9.0      18  652898079112246912 s
212170953 126.69685 +23.51020 18.75 M7.0      18  678217220560134144 s
211956785 126.71054 +19.57695 18.36 M7.0      18  662970052299424384 s
211635158 126.71761 +15.02961 17.10 M8.0      18  652513112603828992 s
211418546 126.73686 +11.91978 17.95 M7.0      18  602726302681157888 s
211939932 126.74924 +19.32366 19.03 M9.0      18  662961565444523776 s
211331329 126.82815 +10.47083 16.82 M8.0      18  600784565146703872 s
211501853 126.83474 +13.16571 17.34 M7.0      18  650989292567207680 s
211745526 126.84685 +16.54516 18.01 M7.0      18  652949068963989632 s
211642522 126.85175 +15.13237 18.23 M8.0      18  652515792663423104 s
212067906 126.85770 +21.41773 18.82 M7.0 5,16,18  664197004197207168 s
211950333 126.93281 +19.47720 18.25 M7.0      18  662958610506751232 s
212022056 126.93861 +20.62118 17.43 M7.0 5,16,18  663935874481868032 s
211827680 126.97165 +17.70991 18.57 M7.0      18  662093299152783872 s
211690143 126.97992 +15.78263 19.09 M8.0      18  652697177723031296 s
212072712 127.00796 +21.50568 17.90 M6.0 5,16,18  664204185382233856 s
211395130 127.02344 +11.56665 17.09 M8.0      18  601154409074776064 s
211727752 127.09939 +16.29288 18.46 M7.0      18  652927044371693568 s
211747177 127.10519 +16.56893 17.70 M7.0      18  658951406019643392 s
251812050 127.10741 +16.89887 20.72 M7.0      18  659013768944886272 s
211620495 127.14344 +14.82115 18.04 M7.0      18  651741908276342144 s
211568475 127.18700 +14.10269 18.77 M7.0      18  651634362299889280 s
212002661 127.22545 +20.29832 18.01 M6.0    5,16  663864195770525312 s
212176032 127.26254 +23.63430 18.01 M7.0      18  678046796257584000 s
211628806 127.27767 +14.93960 16.15 L1.0      18  651750158907764224 s
212028433 127.31235 +20.72812 18.20 M9.0 5,16,18                     s
211928017 127.33055 +19.14495 17.89 M7.0      18  662888001244394624 s
211888866 127.43092 +18.56339 18.12 M7.0      18  662291142525978112 s
211703770 127.46435 +15.96490 17.97 M8.0      18  652715113505812096 s
211983550 127.46843 +19.98883 18.17 M7.0      18  663102440371818240 s
212051014 127.47082 +21.11754 18.68 M8.0      16  663980297327359744 s
211346813 127.47516 +10.75636 17.51 M8.0      18  600862145140249216 s
212153751 127.49784 +23.11516 17.20 M7.0      18  677972407423885184 s
211619101 127.50288 +14.80120 18.41 M8.0      18  651732463644109440 s
212130922 127.50585 +22.63683 18.61 M6.0 5,16,18  665919595320558208 s
211980234 127.51106 +19.93642 16.70 M7.0      18  663090311383805312 s
211642333 127.52000 +15.12978 17.32 M7.0      18  651847431328535680 s
211615087 127.55582 +14.74432 17.89 M7.0      18  651731291117185664 s
211710804 127.58688 +16.05897 18.60 M7.0      18  658722157845449600 s
211343272 127.58962 +10.69130 21.53 M7.0      18  600850462829023104 s
212001530 127.59583 +20.27942 17.81 M7.0 5,16,18  663116252986011520 s
211375233 127.61186 +11.24399 17.99 M7.0      18  602428953505524352 s
212102189 127.61351 +22.06267 17.13 M9.0 5,16,18  665750201810233344 s
211524355 127.61851 +13.48249 18.43 M8.0      18  650980702634565248 s
211758111 127.63202 +16.72220 18.16 M8.0      18  658968998205338368 s
211910389 127.64236 +18.88183 17.79 M7.0      18  662689092718788992 s
211921997 127.64543 +19.05421 18.02 M7.0      18  662696067745860736 s
211691142 127.65891 +15.79618 18.17 M7.0      18  652662268228483456 s
211552538 127.66672 +13.87645 18.19 M7.0      18  651418205180918144 s
211592655 127.67969 +14.44037 18.90 M7.0      18  651663297490898944 s
251812053 127.69264 +21.61270 21.37 M6.0      18  665510886232734208 s
211919831 127.72701 +19.02235 16.29 M7.0      18  662692842227097856 s
211695281 127.75218 +15.85258 18.20 M7.0      18  652664158013720576 s
212008870 127.78504 +20.40118 17.47 M7.0   16,18  663139587543152128 s
211680042 127.84257 +15.64754 17.27 L1.0      18  652644680337290496 s
212136544 127.85868 +22.74964 16.32 M9.0      18  665915510807295872 s
211759518 127.86385 +16.74173 18.06 M8.0      18  658787853664978176 s
211763161 127.86697 +16.79345 17.92 M7.0      18  658789021895889024 s
211419870 127.86836 +11.93925 18.02 M9.0      18  602682592800744448 s
212021699 127.86842 +20.61524 17.89 M8.0 5,16,18  663152605589217920 s
211515207 127.88383 +13.35343 17.73 M7.0      18  651337597235278976 s
212178513 127.89976 +23.69745 18.19 M7.0      18  678376379164842624 s
211923964 127.91400 +19.08237 18.84 M7.0      18  662705654112995968 s
211528115 127.93294 +13.53673 21.24 M7.0      18  651353471433972096 s
211329075 127.98327 +10.42826 14.95 M9.0    5,18  600076960693274496 s
212027121 127.98926 +20.70593 17.85 M6.0 5,16,18  663154740190053504 s
212017281 128.00820 +20.54171 18.16 M6.0 5,16,18  663148070103653504 s
211695681 128.04103 +15.85788 18.35 M7.0      18  658654881476810240 s
211921885 128.09398 +19.05277 18.38 M8.0      18                     s
211716309 128.09868 +16.13444 18.57 M7.0      18  658668453573537280 s
211961169 128.10050 +19.64285 18.39 M7.0      18  663017468738286848 s
211887599 128.11034 +18.54550 18.16 M7.0      18  662606285748933376 s
211983210 128.11894 +19.98296 18.43 M9.0      18  663067359080128256 s
211741735 128.16162 +16.49171 17.15 M7.0      18  658718863604836096 s
211806224 128.18181 +17.40490 17.53 M7.0      18  659114412914749568 s
211994941 128.18443 +20.17144 17.80 M7.0      18  663074334105710336 s
211921685 128.18999 +19.04998 18.08 M8.0      18  662706994144306432 s
212044515 128.22271 +21.00318 17.95 M6.0      16  665417913075734016 s
251812059 128.22550 +10.92728 23.16 M7.0      18  601613592618526464 s
212177709 128.24307 +23.67731 18.73 M8.0      18  678367544417221760 s
212165192 128.25217 +23.37460 18.84 M8.0      18  666343319613608832 s
211788317 128.27893 +17.14907 18.19 M7.0      18  658894403213928064 s
211425382 128.27965 +12.02133 18.07 M7.0      18  602588000438573184 s
212163170 128.31924 +23.32598 17.37 M7.0      18  666348026897681536 s
211380585 128.37819 +11.33162 17.23 M7.0      18  602398923094357760 s
212148445 128.44980 +22.99988 17.87 M7.0      18  666274226476137984 s
212140336 128.46266 +22.82778 18.30 M8.0      18  665893584998458624 s
212177548 128.47372 +23.67293 18.75 M8.0      18  666381287124659968 s
212080001 128.49023 +21.64156 17.60 M6.0   16,18  665566892605595520 s
212089454 128.58998 +21.81628 18.14 M6.0      16  665578476134615936 s
212117236 128.61760 +22.36150 17.95 M6.0      16  665673957550749568 s
212083796 128.84331 +21.71162 17.73 M8.0      16  665562975595543040 s
211332441 128.84857 +10.49196 18.25 M9.0      18  601522985987464576 s
212015599 128.87167 +20.51386 18.14 M7.0      16  664578745186841984 s
212067916 128.90187 +21.41780 18.10 M6.0      16  664795314617565440 s
211733535 128.91597 +16.37610 19.06 M7.0      18  658039949534252672 s
211586278 128.92929 +14.35392 17.94 M8.0      18  651515168364806912 s
212119590 128.93907 +22.40863 17.21 M8.5      16  665666230904033792 s
211512765 128.94196 +13.31856 17.84 M7.0      18  603258015336827648 s
212113915 129.05838 +22.29637 18.86 M7.0      18  665616821602562176 s
212072251 129.05989 +21.49700 17.88 M7.0      18  664801739888630144 s
211961364 129.08855 +19.64588 19.62 M8.0      18  662797944372346112 s
211820030 129.10098 +17.60070 19.06 M7.0      18  659299676327564160 s
211313046 129.12369 +10.11450 18.98 M9.0      18  601311089483635072 s
211950546 129.16963 +19.48077 17.83 M7.0      18  662782005746641408 s
211501258 129.17290 +13.15717 17.60 M8.0      18  603246092506776704 s
211752175 129.18402 +16.63879 18.38 M7.0      18  658075988605398528 s
211972547 129.20052 +19.81742 22.83 M8.0      18  664305237373120512 s
211891128 129.21830 +18.59599 18.05 L0.0      18                     s
211958609 129.23183 +19.60421 18.77 M8.0      18  664286515610840064 s
211975927 129.25899 +19.86873 17.29 M7.0      18  664305890208150528 s
212000823 129.26878 +20.26759 19.75 L0.0      18                     s
211998489 129.29765 +20.22942 17.10 M7.0      18  664391102359279360 s
211349608 129.30440 +10.80656 17.85 M7.0      18  601559098073350016 s
211823276 129.30913 +17.64679 18.32 M8.0      18  659321322963374592 s
211744257 129.32198 +16.52723 18.04 M7.0      18  658059530290659712 s
212035340 129.32637 +20.84304 17.38 M8.0      18  664704738050818560 s
212144120 129.33502 +22.90779 18.51 M7.0      18  666083147674896256 s
211727819 129.38676 +16.29390 18.14 L0.0      18                     s
211921861 129.41125 +19.05245 18.14 M9.0      18                     s
211928926 129.42429 +19.15855 18.19 M8.0      18  659756660848337024 s
212080305 129.43633 +21.64688 17.05 M7.0      18  664822179636551296 s
211981633 129.49904 +19.95775 17.89 M9.0      18  664310494415256576 s
211909496 129.53350 +18.86822 16.34 M8.0 5,16,18  659696260722736256 s
211979964 129.55634 +19.93161 18.07 M7.0      18  664298438441413888 s
212078008 129.56822 +21.60311 18.24 M7.0      18  664817953388947072 s
211813916 129.59527 +17.51387 17.72 M8.0   16,18  659268134087740544 s
211740609 129.61877 +16.47505 18.48 M7.0   16,18  658014965709964416 s
212093715 129.62117 +21.90044 17.69 M7.0      18  665202095263292416 s
212108940 129.62553 +22.19718 18.30 M7.0      18  665227865067449600 s
211381169 129.67879 +11.34173 17.20 M7.0      18  601695957206374528 s
211539923 129.68833 +13.70076 18.10 M7.0   16,18  603381852129385728 s
212078701 129.69344 +21.61613 18.57 M8.0      18  664772637188750720 s
211744621 129.70071 +16.53225 17.88 M7.0 5,16,18  658016271380321024 s
211474473 129.72368 +12.76922 18.54 M7.0      16  602983103070113024 s
211879285 129.73833 +18.42584 15.79 M9.0      16  659458938010935680 s
212170651 129.77480 +23.50295 18.86 M6.0 5,16,18  666211034621324416 s
212162270 129.80406 +23.30453 17.52 M6.0 5,16,18  666194576306643584 s
211847385 129.80408 +17.98171 17.35 M7.0 5,16,18  659426223243764864 s
211483380 129.81700 +12.89843 20.71 M9.0      18  603082230914404096 s
211352136 129.81989 +10.85323 17.13 M7.0      18  601456912210899968 s
211896292 129.82015 +18.67231 17.50 M7.0 5,16,18  659674506713145984 s
211985906 129.83519 +20.02696 17.07 M7.0      18  664326368611568128 s
212162487 129.86862 +23.31018 18.09 M6.0 5,16,18  666194851184550656 s
212216110 129.87244 +24.80787 17.03 M8.0      16  690558074647348224 s
211306999 129.89268  +9.99241 17.95 M7.0      18  598265785869780352 s
211710769 129.96556 +16.05845 17.19 M8.0   16,18  657793551555824512 s
211351675 130.01042 +10.84533 17.87 M9.0      18  601454507029213952 s
211384863 130.01443 +11.40110 18.53 M7.0      18  601699766843483648 s
212090825 130.03860 +21.84426 17.04 M7.0      18  665156740408618112 s
212080115 130.04636 +21.64322 18.17 M7.0      18  665133513225342592 s
211422143 130.04882 +11.97251 18.08 M8.0   16,18  602109506722903424 s
211998731 130.06836 +20.23339 18.11 M9.0      18  664423641032254336 s
211707327 130.09118 +16.01215 18.71 M7.0   16,18  657780529214982144 s
211411366 130.10925 +11.81230 17.42 M7.0   16,18  602102394255670016 s
211770368 130.12255 +16.89535 18.63 M7.0   16,18  658403917948430336 s
211877657 130.12396 +18.40255 12.67 M7.0      16                     s
211602578 130.15054 +14.57355 17.74 L1.0      18  609501145439782400 s
212158934 130.15751 +23.23077 17.69 M7.0 5,16,18  666144243584694144 s
212009005 130.20038 +20.40338 22.24 M8.0      18  664435499435996288 s
211877438 130.20952 +18.39984 18.04 M8.0      16  659463950238432896 s
211707676 130.22681 +16.01689 16.79 M7.0 5,16,18  657785717535594112 s
212123277 130.24489 +22.48055 17.73 M7.0      18  665248446550953728 s
211934172 130.24544 +19.23798 18.70 M7.0 5,16,18  661201389064841088 s
211543734 130.27984 +13.75438 17.61 M7.0   16,18  609200055346549376 s
211977959 130.28554 +19.90051 18.73 M9.0      18  661307487641128576 s
211928727 130.28962 +19.15570 18.70 M7.0 5,16,18  661197124158936704 s
211868606 130.31610 +18.27455 18.15 M7.0      16  659415193769925632 s
211809011 130.32208 +17.44365 18.45 M7.0   16,18  658586819131332864 s
211374794 130.33862 +11.23646 17.90 M8.0      18  601868679315869184 s
211981630 130.35368 +19.95765 18.52 M7.0      18  661401908200502912 s
211926533 130.36549 +19.12208 18.15 M7.0   16,18  661195955930533248 s
211694247 130.37017 +15.83840 18.18 M7.0   16,18  657732494300822272 s
211742071 130.42167 +16.49634 17.57 M7.0   16,18  658190372174405504 s
211709984 130.42562 +16.04829 18.35 M7.0   16,18  658158967373780096 s
211437310 130.44874 +12.20565 18.61 M7.0   16,18  602143282344547200 s
211738457 130.45811 +16.44488 18.06 M7.0   16,18  658187039279745920 s
212071306 130.46574 +21.47949 17.89 M7.0      18  664941682806999424 s
212135209 130.46606 +22.72222 18.20 M7.0      18  665363414235591168 s
212106472 130.52034 +22.14836 17.88 M7.0      18  665189558255347840 s
211892842 130.53051 +18.62137 17.89 M7.0 5,16,18  660975847444352512 s
212091105 130.57483 +21.84933 17.97 M7.0      18  665163337480798848 s
212066663 130.57875 +21.39523 17.25 M7.0      18  664928248149011712 s
211382585 130.60199 +11.36524 18.22 M8.0      18  601874417392572288 s
211649168 130.61376 +15.22290 18.38 M7.0      16  609621919918852608 s
211762382 130.62400 +16.78282 17.90 M8.0      16  658220333866527232 s
211939601 130.76143 +19.31866 18.08 M7.0   16,18  661040375034239104 s
211312274 130.77478 +10.09820 17.77 M7.0      18  598308460665050496 s
211460236 130.83535 +12.55568 18.58 M7.0      16  602249453936055936 s
211478560 130.87091 +12.82949 17.66 M7.0   16,18  602325526396969728 s
211328277 130.88847 +10.41307 17.80 L1.0    5,18  598390790892369920 s
251812052 130.92377 +10.01433 21.28 M7.0      18  598292449026967040 s
211788655 130.95650 +17.15441 18.57 M7.0      18  658519920720838656 s
211563696 130.95764 +14.03482 17.95 M7.0   16,18  609226233171798144 s
212109980 130.97435 +22.21849 17.62 M7.0      18  665275045283444096 s
212150107 131.02126 +23.03427 17.95 M7.0      18  665384652848647680 s
211915413 131.04977 +18.95576 17.93 M7.0 5,16,18  660969426467996544 s
211351916 131.06136 +10.84903 18.02 M7.0      18  598789290843522560 s
212085465 131.14091 +21.74231 17.88 M7.0      18  665055207382652160 s
211905775 131.14540 +18.81223 17.98 M7.0 5,16,18  660947122703009536 s
212143886 131.16646 +22.90266 18.02 M7.0      18  665334930011987200 s
211759353 131.18955 +16.73941 18.90 M7.0   16,18  658300598215021824 s
251812055 131.20042 +10.14341 22.19 M7.0      18  598323510232564096 s
211995325 131.20760 +20.17769 18.22 M7.0      18  661387751990135424 s
211432983 131.23913 +12.14049 16.27 M9.0   16,18  602033399901490560 s
251809145 131.28813 +14.70577 21.25 M7.0   16,18  609376973638327680 s
251812062 131.29437 +21.80476 23.93 L0.0      18                     s
211865364 131.34266 +18.23097 18.47 M7.0      16  660141769090278784 s
211980032 131.35170 +19.93286 17.65 M8.0      18  661181524839177600 s
212130380 131.36385 +22.62598 16.45 M9.0      18  665312630541787904 s
211493031 131.37533 +13.03933 17.92 M7.0      16  608298485875390464 s
211408907 131.41735 +11.77678 18.32 M7.0      16  601956124849895040 s
211975634 131.41795 +19.86446 17.23 M8.0      18  661177298590626176 s
211456689 131.47601 +12.50156 18.46 M7.0      16  602072844881271424 s
211814652 131.49229 +17.52391 17.34 M9.0      16  658369455130842112 s
211727869 131.50516 +16.29440 18.32 M9.0      16  610096599704094080 s
211436280 131.61895 +12.19023 18.61 M8.0      16  602042951910006912 s
211740547 131.62748 +16.47425 18.29 M7.0      16  658232016178879872 s
211617183 131.67513 +14.77475 17.69 M8.0      16  609370509714780544 s
211946370 131.75933 +19.41951 18.21 M7.0      16  661098997042609920 s
211969262 131.79755 +19.76533 18.39 M7.0      16  661161115153854208 s
211882396 131.84573 +18.47000 17.05 M9.0      16  660128673737196160 s
211631830 131.86783 +14.98273 17.85 M7.0      16  609751937168392064 s
211710898 132.03357 +16.06039 17.07 M7.0      18  610121338715228672 s
211928367 132.04254 +19.14998 18.23 M7.0      18  660326310950043648 s
212136180 132.06325 +22.74230 17.34 M7.0      18  689137157730572032 s
211889561 132.08675 +18.57350 17.62 M7.0      18  660221376309454464 s
211719815 132.11203 +16.18284 17.62 M7.0      18  610128691699527808 s
251812056 132.13751 +11.68074 22.45 M8.0      18  598963533371649152 s
211919763 132.14215 +19.02133 17.97 M7.0      18  660310574189878784 s
212003995 132.14800 +20.32116 18.43 M7.0      18  661579483622548096 s
211775442 132.24559 +16.96756 16.23 M7.0      18  611738823398999552 s
211998595 132.27097 +20.23122 18.45 M7.0      18  661574359728441472 s
211714704 132.27983 +16.11342 17.95 M7.0      18  610125599324760960 s
211683104 132.28105 +15.68798 18.84 M8.0      18  609908308338345344 s
211835958 132.29120 +17.82604 18.27 M8.0      18  659893172090099072 s
211513009 132.32381 +13.32214 18.58 M7.0      16  608222550854423680 s
212110421 132.33790 +22.22710 17.61 M7.0      18  689059886974583168 s
251812058 132.35983 +20.35748 23.03 M8.0      18  661582193748999168 s
211674231 132.36522 +15.56626 18.31 M7.0   16,18  609903497974173440 s
211900448 132.43875 +18.73327 18.66 M7.0      18  660241270597971456 s
211804292 132.47112 +17.37736 17.58 M7.0      18  659817065268319616 s
211474651 132.48794 +12.77186 17.97 M7.0      16  608052543163722752 s
211868028 132.51525 +18.26658 18.51 M8.0      16  660015217879668352 s
211303324 132.52360  +9.91483 17.97 M7.0    5,18  598451053578877696 s
211784950 132.56973 +17.10168 17.94 M7.0      18  611745248670669824 s
211664357 132.59365 +15.43251 18.14 M7.0      16  609839142184266240 s
211301903 132.60843  +9.88389 18.81 M6.0      18  597700155856567680 s
211458709 132.64373 +12.53314 17.13 M7.0      16  608025227171702528 s
212155930 132.64383 +23.16386 17.98 M7.0 5,16,18  689264975957073024 s
211357895 132.64972 +10.95434 18.00 L6.5      18  598656318656848256 s
251809146 132.69824 +17.86028 21.25 M7.0   16,18  659937633590752512 s
211311813 132.76980 +10.08918 17.35 M7.0    5,18  597709712159225856 s
211869873 132.81782 +18.29173 18.11 L4.5      16                     s
212053658 132.86264 +21.16393 17.98 M8.0      16  661740420343496704 s
211787125 132.88774 +17.13290 21.89 M8.0      18  611757347592962304 s
212184948 132.89445 +23.87098 16.94 M8.0      16  689330534337987456 s
211616100 132.91293 +14.75913 15.63 M8.0      16  608944414601569152 s
211917847 132.93285 +18.99296 17.69 M7.0 5,16,18  660625171954182528 s
251812061 133.03770 +20.10639 23.44 L0.0      18                     s
211435416 133.06686 +12.17632 17.87 M7.0 5,16,18  604951267538608896 s
212196866 133.06950 +24.19524 18.26 M8.0      16  689904410689677824 s
211688540 133.10208 +15.76078 18.23 M8.0      16  609875460428434176 s
211845911 133.11098 +17.96197 18.81 M7.0      16  659934133192654208 s
212183917 133.13587 +23.84267 18.27 M7.0      16  689690383877629568 s
212075399 133.14540 +21.55507 17.34 M7.0   16,18  685775916324478336 s
211914136 133.14989 +18.93619 18.06 M7.0   16,18  660441519153563648 s
211601751 133.17966 +14.56219 18.68 M8.0      16  608893424745966720 s
211464826 133.20849 +12.62632 17.73 M8.0      16  605121279523593728 s
251812051 133.25179 +10.26158 21.21 L0.5      18                     p
251408963 133.29861 +25.30171 17.83 M6.0      16  690121014478921600 s
212183961 133.38299 +23.84369 17.10 M8.0      16  689693201376369536 s
211908843 133.38963 +18.85845 17.90 M7.0   16,18  660424854679676544 s
211758584 133.40955 +16.72865 16.74 M7.0   16,18  611494667394281344 s
211460625 133.41730 +12.56125 16.81 M7.0      16  605111276544635136 s
212127137 133.49655 +22.56009 17.82 L2.0 5,16,18  686128176657565440 s
251809147 133.51376 +21.46834 20.52 M7.0   16,18  685780039494157824 s
211800367 133.51633 +17.32188 17.80 M8.0      18  611807749039592704 s
211806998 133.56515 +17.41601 17.41 M8.0   16,18  611817335402116096 s
211964067 133.56930 +19.68739 17.45 M7.0   16,18  660770238769667072 s
211442490 133.57388 +12.28489 18.57 M8.0      16  605038983654807168 s
212162176 133.60970 +23.30221 18.96 M6.0 5,16,18  686235890142065024 s
211965326 133.61853 +19.70583 19.11 M7.0      18  660769929533796480 s
211955323 133.66416 +19.55481 18.09 M7.0      16  660763298104430208 s
211993912 133.67854 +20.15462 18.07 M7.0      18  660821748312425088 s
211792329 133.74475 +17.20736 18.21 M7.0      18  611796002299837056 s
211742804 133.79311 +16.50687 18.13 M7.0   16,18  611431097582884352 s
211908599 133.79738 +18.85453 19.50 M8.0   16,18  660396851495178496 s
211693676 133.83025 +15.83071 18.93 M8.0   16,18  610620723153524224 s
212150766 133.84642 +23.04848 16.77 M7.0      18  686213934269354368 s
211839029 133.84874 +17.86911 18.27 M8.0   16,18  611902895445419904 s
211925383 133.85838 +19.10408 18.13 M9.0 5,16,18  660456946677717376 s
211321707 133.87445 +10.28709 17.51 M9.0    5,18  597775167460827904 s
211301854 133.90869  +9.88291 17.86 M8.0    5,18  597723696572386944 s
212041118 133.92420 +20.94548 17.77 M7.0      16  684932354683367680 s
211620667 133.93320 +14.82344 17.68 M7.0      16  609006605724099968 s
212077206 133.94875 +21.58894 16.61 M7.0   16,18  685741625305135360 s
211975267 133.96394 +19.85893 17.98 M7.0      18  660798516834802944 s
211439338 133.99513 +12.23598 18.88 M7.0      16  604852925671967232 s
211467731 134.00880 +12.67086 18.32 L0.0      16  605080765097481856 s
211863085 134.01942 +18.19966 17.47 M7.0      16  612292874180104704 s
212141692 134.01976 +22.85660 17.92 M8.0      18  686160745394467456 s
211947924 134.02013 +19.44205 18.90 M7.0   16,18  660564977988676864 s
212020426 134.02901 +20.59360 18.23 M7.0 5,16,18  684902835372591104 s
211353944 134.04652 +10.88571 22.63 M9.0      18  603851034355380992 s
211388020 134.05690 +11.45134 17.13 M8.0      18  604658419488098176 s
211444694 134.11263 +12.31896 17.75 M7.0      16  604874297429563648 s
211321992 134.13590 +10.29307 18.19 M8.0    5,18  597764374208267520 s
212128548 134.19974 +22.58839 17.15 L3.0      18  686139962047426048 s
211926110 134.21615 +19.11537 18.02 M7.0   16,18  660501034515736960 s
211486611 134.24258 +12.94511 18.68 M8.0      16  605473329402516864 s
211517510 134.25566 +13.38576 19.11 M8.0      16  605563278903648256 s
212013999 134.32405 +20.48682 18.31 M7.0   16,18  684855629386888576 s
211414589 134.40856 +11.86100 19.03 M9.0      16  604778403694101120 s
212156288 134.43698 +23.17136 17.76 M6.0 5,16,18  686547051932754688 s
211458186 134.44380 +12.52416 18.02 M7.0      16  605259504455827840 s
211916047 134.45591 +18.96620 17.76 M7.0   16,18  612445397058690560 s
211877519 134.48736 +18.40103 17.96 M7.0      16  612322629717855488 s
212111554 134.52291 +22.24950 16.67 L1.0 5,16,18  685928714080746240 s
212002604 134.53175 +20.29737 18.49 M9.0   16,18  684650222576213376 s
211964569 134.53506 +19.69466 18.26 M7.0      18  660596069256357120 s
212104352 134.62268 +22.10520 18.36 M7.0   16,18  685876659077077760 s
212060334 134.62741 +21.28135 18.34 M7.0      16  685046802676349568 s
211521072 134.67826 +13.43628 17.20 M8.0      16  605521020719276416 s
211943316 134.70493 +19.37436 18.20 M7.0      16  660523398409705088 s
211902245 134.74106 +18.75956 18.44 M7.0      16  612429419780783232 s
211854467 134.74548 +18.07955 17.87 L2.0      16  612247141370972928 s
251406926 134.90198 +25.18584 18.14 M6.0      16  691335459430963584 s
251396437 134.91239 +24.57391 17.44 M7.0      16  689800712997642112 s
212078253 134.92084 +21.60723 18.19 M7.0      16  685081407228462336 s
251394456 135.01881 +24.44656 18.28 M7.0      16  686793724788755456 s
212111539 135.04209 +22.24909 18.00 M7.0      16  686243243126176896 s
212166246 135.07021 +23.39903 18.10 M8.0      16  686658931536736128 s
211908055 135.57485 +18.84664 18.72 M7.0      16  612396503151086208 s
211921776 135.60767 +19.05119 18.08 M7.0      16  636421454988657408 s
212092449 135.62395 +21.87591 18.50 M9.0      16                     s
211869078 135.68044 +18.28091 18.49 M7.0      16  612174126924361856 s
211996000 135.76298 +20.18862 17.77 M7.0      16  684688636762922752 s
251405376 135.86211 +25.09784 17.69 M6.0      16  688329398935486464 s
211873836 135.89156 +18.34823 18.15 M8.0      16  612128806429675904 s
212032430 135.95859 +20.79514 19.05 M7.0      16  684744986734069632 s
211516404 136.04613 +13.37024 17.80 M9.0   16,18  605375472867851392 s
212049526 136.07492 +21.09006 17.48 M9.0      16  685180599497335424 s
212164721 136.20462 +23.36338 17.60 M7.0      16  686427686201255168 s
212106355 136.28148 +22.14619 18.04 M7.0      16  685537051719451392 s
251394863 136.48949 +24.47172 18.19 M6.0      16  688060637062882304 s
212093472 136.49553 +21.89592 17.91 M7.0      16  685245986079446912 s
212117165 136.54411 +22.36004 18.21 M7.0      16  685546461991822080 s
251407310 136.60259 +25.21057 17.82 M6.0      16  688400759817284864 s
211647239 136.64745 +15.19659 17.76 M9.0      16  607348507831227008 s
212097518 136.71328 +21.97276 18.10 M9.0      16  685329411524807040 s
251382784 136.76111 +23.65394 17.40 M7.0      16  687960031748368640 s
212066577 136.76519 +21.39388 17.67 M7.0      16  685171670260528256 s
211397907 136.90772 +11.60841 17.59 M8.0      16  604203973293676416 s
251402226 136.92265 +24.91696 17.95 M7.0      16  688190684376808448 s
211605339 136.99088 +14.61180 18.57 M9.0   16,18  607111872312195584 s
212090931 136.99338 +21.84610 17.87 M8.0      16  685282750999923456 s
211935805 137.10539 +19.26197 18.45 M7.0      16  636302325480652800 s
251395427 137.14469 +24.50777 18.02 M9.0      16                     s
211502275 137.20809 +13.17108 18.00 M7.0      16  606069844525578240 s
251394129 137.22950 +24.42519 18.91 M8.0      16  688094339672006656 s
211700511 137.23122 +15.92277 18.21 M9.0      16  607819992161089408 s
211508921 137.25229 +13.26521 18.25 M7.0      16  606073795895915520 s
251365679 137.26976 +22.35763 17.56 M7.0      16  685370368331923072 s
251376611 137.29590 +23.19884 17.96 M7.0      16  687133400867907456 s
251809149 137.30333 +12.08225 21.43 M7.0      16                     s
211954124 137.31371 +19.53567 18.18 M7.0      16  636334176958124800 s
251403618 137.36527 +24.99918 19.39 M7.0      16  688184087307528960 s
212098179 137.37131 +21.98579 18.08 M7.0      16  685306218700582656 s
211500166 137.42538 +13.14263 18.49 M9.0      16  606058510107187968 s
251385331 137.54245 +23.82995 15.75 M8.0      16  687295445689760896 s
212020445 137.66965 +20.59393 18.32 M7.0      16  636834317309456640 s
212081772 137.68316 +21.67293 18.03 M7.0      16  637245057917593216 s
251404208 137.70735 +25.03162 17.72 M6.0      16  688512703844836992 s
251364457 137.93518 +22.26477 17.95 M8.0      16  686809148017025408 s
251364084 138.06500 +22.23859 17.25 M7.0      16  638770007530432896 s
211997634 138.09497 +20.21499 16.05 M9.0      16  636762505456625792 s
251397724 138.16689 +24.65055 16.96 M6.0      16  687740228207351936 s
251394211 138.18850 +24.43039 18.36 M7.0      16  687715630930635776 s
251403541 138.39668 +24.99425 17.98 M6.0      16  687770709589668736 s
211749595 138.67675 +16.60239 18.42 M8.0      16  631922077313878144 s
211912744 138.72019 +18.91642 16.53 M7.0      16  635665914406470144 s
251339342 138.77927 +20.20395 18.86 M7.0      16  636093864947998720 s
211661978 138.84696 +15.39870 17.25 M7.0      16  607575423836390272 s
211620839 138.90776 +14.82607 18.20 M7.0      16  606789852843050624 s
211682079 138.94464 +15.67476 18.54 M7.0      16  607612424979767680 s
211661864 138.95661 +15.39707 17.42 M9.0      16  606847371045092608 s
211787250 138.96215 +17.13468 17.38 M8.0      16  631976778017570048 s
251357067 139.06270 +21.66424 14.55 L0.0      16  638510247908168576 s
251309259 139.13438 +17.55639 18.25 M8.0      16  632133836381781632 s
251347931 139.13489 +20.90514 19.17 M7.0      16  638390538580200704 s
251357246 139.15213 +21.67897 18.67 M7.0      16  638510832027186304 s
251297477 139.31847 +16.34332 18.06 M8.0      16  631687915697177856 s
251317744 139.34017 +18.32482 18.91 M7.0      16  635572868235067776 s
251362678 139.34167 +22.12942 18.13 M7.0      16  638622123216666880 s
251311389 139.36480 +17.75353 17.55 M7.0      16  632160813071431808 s
251292563 139.40557 +15.81510 16.16 M8.0      16  630881664436154624 s
251340486 139.44123 +20.29337 17.87 M7.0      16  636060299778501504 s
251291235 139.44885 +15.66794 17.50 M8.0      16  630875926359844992 s
251358731 139.49310 +21.81286 17.91 M7.0      16  638600785818823424 s
251292472 139.49770 +15.80473 17.82 M8.0      16  630883657300979840 s
251287438 139.60038 +15.24283 16.63 M7.0      16  606784492724100224 s
251355936 139.65899 +21.56828 17.13 L2.5      16                     s
251296062 139.67989 +16.19533 18.20 M8.0      16  631668158847609728 s
251294456 139.70488 +16.02423 17.90 M7.0      16  630913722072054784 s
251352135 139.72917 +21.25815 18.22 M7.0      16  638429536883252352 s
251353494 139.80945 +21.37267 19.31 M9.0      16  638432663620998400 s
251363073 139.82157 +22.16057 18.33 M7.0      16  638636421162353152 s
251311486 139.83693 +17.76340 17.78 M9.0      16  632480423063445376 s
251359579 139.84563 +21.88203 18.51 M7.0      16  638558454621042048 s
251809150 139.97197 +16.30015 20.11 M7.0      16  631018862871623168 s
251340073 139.97927 +20.26028 17.97 M9.0      16  637544331238524160 s
251295651 140.27785 +16.15184 17.67 M7.0      16  630998590625946112 s
251343822 140.29472 +20.55782 18.28 M8.0      16  637577896412129024 s
251345293 140.30330 +20.68004 19.09 M7.0      16  637583634484412160 s
251358654 140.48982 +21.80661 17.82 M7.0      16  637812367262534272 s
251362266 140.54617 +22.09879 18.21 M7.0      16  638949640242897920 s
251318965 140.78713 +18.43187 18.46 M9.0      16  632624287286818944 s
251314012 140.82283 +17.99648 18.91 M7.0      16  632315534972558976 s
251353841 140.92575 +21.40037 18.21 M9.0      16  637737566113579264 s
251343403 141.02267 +20.52481 18.11 M7.0      16  637471449938482688 s
251363006 141.05408 +22.15442 18.12 M7.0      16  638203037487938560 s
251347715 141.07947 +20.88678 18.24 M7.0      16  637499487484517888 s
251356321 141.21366 +21.60043 17.73 M8.0      16  638121948504882688 s
251457028 153.45315  +4.32322 20.81 M8.0      14                     s
248609711 153.67825  +6.11747 18.27 M6.0      14 3861655364130856192 s
248565564 153.78974  +4.96911 18.43 M6.0      14 3860974972592215168 s
248680268 153.82346  +7.87003 16.97 L0.0      14 3874132347205881600 s
248655628 153.85461  +7.26065 17.56 M6.0      14 3873886090960553344 s
248554246 153.89190  +4.65735 18.06 M7.0      14 3860884056724543360 s
248678585 153.94731  +7.82915 17.60 M8.0      14 3875630053841400960 s
248656132 154.01435  +7.27291 18.20 M6.0      14 3873905950889534976 s
251457029 154.08127  +7.51073 21.98 L3.0      14                     p
248561247 154.09907  +4.85150 18.11 M7.0      14 3860912304724268160 s
248525367 154.13390  +3.89444 17.52 M6.0      14 3859985893163221376 s
248519036 154.17697  +3.71603 16.65 M6.0      14 3859927825205347456 s
248551923 154.27223  +4.59605 18.36 M7.0      14 3860891340988793600 s
248574498 154.38366  +5.19750 17.94 M7.0      14 3861347397796019200 s
248777799 154.38685 +10.14621 18.09 M6.0      14 3877114291459123968 s
248779451 154.40185 +10.18746 18.50 M8.0      14 3877121129047824384 s
248559166 154.46710  +4.79209 17.93 M6.0      14 3860900858636351104 s
248659481 154.52406  +7.35573 18.75 M6.0      14 3875365110193523200 s
248698441 154.63826  +8.29919 17.93 M8.0      14                     s
248600681 154.79669  +5.89159 18.36 M9.0      14                     s
248525204 154.95681  +3.88956 17.92 M6.0      14 3860019737505395456 s
248547278 154.99738  +4.47471 17.75 M7.0      14 3860124298484125696 s
248631849 155.09031  +6.67675 17.61 M6.0      14 3861758516360424320 s
248651399 155.10240  +7.15693 17.35 M6.0      14 3863327996195342592 s
248695811 155.18362  +8.23984 13.43 M6.0      14 3875561544817858816 s
248580531 155.26159  +5.35620 17.75 M7.0      14 3861321009516784896 s
248631587 155.43771  +6.67054 17.34 M8.0      14 3863245017427275904 s
248622974 155.68973  +6.45310 17.82 M6.0      14 3863038377960368128 s
248440677 155.78092  +1.13145 17.03 M6.0      14 3832183813941847296 s
248442355 156.22739  +1.19488 17.22 M8.0      14 3855455870897441280 s
248450332 156.27106  +1.48588 17.88 M8.0      14 3856218145987712896 s
248428098 156.29809  +0.66153 17.79 M8.0      14 3831356843759355136 s
248559899 156.84719  +4.81389 18.43 M8.0      14 3860347735569539840 s
248624299 156.94053  +6.48624 18.17 M6.0      14 3862347987736935040 s
248587338 156.96513  +5.53952 17.64 M9.0      14                     s
248733548 157.05311  +9.09440 17.38 M9.0      14 3864049000945163520 s
251457030 157.38511  +9.47071 21.72 M9.0      14                     s
251457031 157.39689  +6.34081 21.12 L9.0      14                     p
248459304 157.57197  +1.80491 17.55 M6.0      14 3855562386086594944 s
248433880 157.63207  +0.87510 18.71 M8.0      14 3855200578042630912 s
248455574 157.67941  +1.66689 17.91 M6.0      14 3855556377427074432 s
248481490 157.67998  +2.54514 17.84 M7.0      14 3856778926982761856 s
248463831 157.68247  +1.95276 17.05 M7.0      14 3855617846998542464 s
251457032 157.74843  +7.39304 19.97 M6.0      14 3862784390773882112 s
248484484 157.81551  +2.64415 16.90 M6.0      14 3856031052917450112 s
248851357 157.84259 +11.94151 17.94 M8.0      14 3883025540848122880 s
248878527 157.88150 +12.62680 18.70 L3.0      14                     p
248456554 157.88272  +1.70521 17.74 M6.0      14 3855545897706460928 s
248452093 157.91506  +1.54587 16.25 M6.0      14 3855351593386436352 s
248663141 157.98481  +7.44612 18.05 M9.0      14 3862809202800148992 s
248459402 158.00823  +1.80796 18.22 M9.0      14 3855554139750862848 s
248475980 158.03250  +2.35839 18.01 M9.0      14 3856006932382252032 s
248567554 158.07110  +5.01756 15.00 M8.5      14 3858864567396887936 s
248634766 158.10044  +6.75060 18.15 M8.0      14 3862687221434655872 s
251457033 158.10610  +4.50782 22.23 L2.5      14                     p
248648532 158.10822  +7.08824 18.56 M6.0      14 3862714026324877184 s
251457034 158.15948  +5.22289 21.66 L2.0      14                     p
248636164 158.22833  +6.78530 17.32 L1.5      14 3862688325240509056 p
248864625 158.28767 +12.27404 16.49 M9.0      14 3883066123993750144 s
248894095 158.31942 +13.06226 15.61 M9.0      14 3883961293962619776 s
248666674 158.50019  +7.53540 17.70 M6.0      14 3862893384159018240 s
248523311 158.52351  +3.83791 16.09 M8.5      14 3856980966539068544 s
248658559 158.58449  +7.33283 17.96 M6.0      14 3862746285824918400 s
248891072 158.71323 +12.97799 17.51 L0.0      14                     s
251457035 158.75519  +6.32228 21.87 L1.5      14                     p
248632231 158.76680  +6.68713 18.09 M7.0      14 3862487213397617920 s
248682489 158.93456  +7.92351 16.24 M8.0      14 3862930973713248128 s
248846937 158.98938 +11.82835 17.62 M9.0      14 3882800072246628352 s
248779449 159.00787 +10.18745 18.12 M8.0      14 3870197813564835712 s
248498671 159.01282  +3.10447 17.47 L2.0      14                     p
248849283 159.04222 +11.88753 18.75 M8.0      14 3882800931238503168 s
248759672 159.13638  +9.70607 18.73 M6.0      14 3869960215973828992 s
251457036 159.15782  +3.59560 21.50 L0.0      14                     p
248621243 159.49251  +6.41098 18.02 M6.0      14 3859440878994233088 s
248615433 159.53593  +6.26161 17.60 M6.0      14 3859429196682487680 s
248863697 159.72316 +12.25132 18.13 M8.0      14 3882922324194612608 s
248597458 159.81740  +5.80993 18.25 M6.0      14 3859344156331468032 s
248660752 159.88161  +7.38803 17.85 M6.0      14 3862608434554322176 s
248745301 159.88583  +9.36552 17.39 M6.0      14 3869895344788110336 s
248671305 160.04851  +7.65019 18.01 M6.0      14 3868666296946396800 s
251457037 160.12241  +4.52533 22.02 L4.0      14                     p
248570548 160.14889  +5.09160 18.33 M8.0      14                     s
251457038 160.34705  +4.28657 20.45 L0.0      14                     p
251457039 160.37430  +7.86912 20.20 M6.0      14 3868698423302209280 s
251457040 160.37577  +8.99107 21.57 L0.0      14                     p
251457041 160.50598 +12.24626 21.77 M8.0      14                     s
248542664 160.53991  +4.35396 17.94 M9.0      14                     s
248751905 160.63263  +9.52033 18.33 M6.0      14 3869514776326321408 s
251457042 160.67773 +10.17564 22.02 L1.0      14                     p
251457043 160.71078  +7.37829 20.25 M6.0      14 3865599763311295744 s
248413181 160.71365  +0.07282 18.26 M8.0      14 3806483622996905088 s
251457044 160.75131  +6.17754 20.16 M6.0      14 3859263685823231488 s
248718280 160.75865  +8.75318 18.40 M6.0      14 3868862529706942208 s
248767646 160.81125  +9.89559 17.70 M6.0      14 3869564804105108608 s
248653486 160.83102  +7.20906 17.64 L0.0      14                     s
248412090 160.85454  +0.03006 17.43 L3.0      14 3806472013699161344 s
248862470 160.89618 +12.22082 17.49 L7.0      14                     s
248750733 160.96201  +9.49316 18.66 M6.0      14 3869470658421718272 s
248464098 161.03101  +1.96175 18.13 L1.0      14                     s
248548001 161.03927  +4.49381 17.37 L7.0      14                     s
248602543 161.18680  +5.93699 17.76 M6.0      14 3859217201391671296 s
248638618 161.22563  +6.84686 18.27 M6.0      14 3865506476622570752 s
251457045 161.27991  +2.99046 21.59 L0.0      14                     p
248519140 161.43980  +3.71928 17.77 L0.0      14 3857538071044390528 s
248676218 161.46686  +7.77209 18.20 M6.0      14 3865720602216412160 s
248766826 161.46789  +9.87623 17.75 M6.0      14 3869599679239561344 s
248905059 161.72513 +13.39847 17.52 M8.0      14 3884921274988377088 s
248744078 161.75188  +9.33738 18.05 M6.0      14 3869287143059262976 s
248623263 161.80501  +6.46083 18.84 M8.0      14 3865244719841700096 s
248442470 162.17838  +1.19947 14.26 L4.0      14 3808159454810609280 s
248754057 162.20422  +9.57018 18.14 M9.0      14                     s
248445614 162.25470  +1.31963 17.62 M8.0      14 3808162817770371584 s
251457046 162.29467 +10.47010 19.39 M7.0      14                     s
248448687 162.34354  +1.43317 17.37 L3.5      14                     s
248892238 162.38689 +13.01034 17.46 M8.0      14 3872841795433568384 s
248904012 162.43762 +13.36512 18.24 M8.0      14 3872921613105930624 s
248908851 162.47686 +13.51798 18.53 M8.0      14                     s
201528766 162.55199  +0.96756 18.12 L0.0      14 3808091555673982720 s
248592301 162.56198  +5.67441 16.71 M7.0      14 3864383905314426112 s
201580841 162.58699  +1.74787 17.82 M7.0      14 3808305616842429056 s
201575762 162.60019  +1.67216 18.22 M6.0      14 3808303761416572032 s
248604083 162.66195  +5.97592 16.45 M9.0      14 3864426167793305856 s
248659647 162.66375  +7.35969 17.14 M6.0      14 3865423012527089792 s
251457047 162.90519  +9.05214 21.41 M7.0      14                     s
248604738 162.91729  +5.99280 17.95 M6.0      14 3864419330204872448 s
248656932 162.93829  +7.29234 18.13 M8.0      14 3865407658014491648 s
248616595 163.01904  +6.29186 18.44 L4.5      14                     p
201453319 163.19591  -0.17152 18.08 M8.0      14 3803283769281816448 s
248656573 163.40463  +7.28317 17.74 M6.0      14 3865034197723527424 s
248635824 163.47062  +6.77657 18.37 M8.0      14 3864579274787549440 s
251457049 163.49941  -0.40565 21.70 M8.0      14                     s
201800829 163.54281  +5.38128 17.17 M7.0      14 3864138198826161792 s
248659722 163.61334  +7.36180 17.85 M6.0      14 3865032926413215232 s
201581268 163.61860  +1.75426 18.11 M6.0      14 3808261670737690368 s
248863078 163.67367 +12.23569 17.15 M7.5      14 3871812278886685568 s
248724386 163.71609  +8.89622 17.77 M8.0      14 3866244107190863232 s
248775559 163.78777 +10.08985 17.85 M7.0      14 3867887297252830976 s
248655562 163.81931  +7.25871 15.26 M6.0      14 3865039733935648256 s
201573260 163.94236  +1.63436 18.65 M6.0      14 3808069187483132288 s
248691809 163.94723  +8.14522 13.92 M8.5      14 3865934633321490048 s
248846902 163.97573 +11.82720 17.67 M8.0      14 3871705621963786368 s
248758398 164.11114  +9.67516 17.99 M7.0      14 3867810709396184064 s
201885041 164.12011  +7.01454 11.59 M6.0      14                     s
201801587 164.17897  +5.39574 18.88 M7.0      14 3816193758072957696 s
248755514 164.20129  +9.60446 16.82 M7.0      14 3867797515256547072 s
248702963 164.22671  +8.40338 18.19 L1.0      14                     p
248881604 164.82938 +12.71182 18.21 M8.0      14 3871892023544333824 s
201744267 165.00710  +4.38490 17.49 M6.0      14 3815834282195363328 s
251457050 165.04861  +9.32913 21.40 L0.0      14                     p
201705352 165.35448  +3.72928 17.71 M6.0      14 3814938970493112064 s
201693239 165.43634  +3.52588 16.55 M6.0      14 3814884166710329728 s
201627847 166.26658  +2.47410 17.30 L0.0      14 3811550760987766144 p
201655944 166.30775  +2.90983 17.26 M8.0      14 3814591559178065792 s
201640814 166.37293  +2.67501 16.95 M8.0      14 3811580718384445824 s
201676256 167.04862  +3.24705 17.98 M8.0      14 3811721288368748160 s
251554277 199.39906  -2.28199 18.72 M7.0      17                     s
251593967 199.48920  -1.45715 18.07 M8.0      17                     s
229227243 199.90382 -12.95850 19.08 M5.5       6 3609506531491553408 p
251623278 199.92134  -0.72789 17.01 M7.0      17 3686659636074742272 s
251620605 199.93933  -0.79511 18.16 M8.0      17 3686658158606224000 s
251538288 200.03092  -2.69298 19.93 L0.0      17 3636633231400837632 p
229227244 200.29845  -7.74413 18.48 M5.0       6 3625305104833627648 p
251809726 200.65943  -2.30200 23.24 M8.0      17 3638130048978242304 s
229227245 200.66109 -14.76521 17.08 M6.5       6 3608240409493372544 p
251552213 201.23460  -2.32649 17.71 M9.0      17 3638019028368268416 s
229227246 201.88693 -10.62143 16.90 M8.0    6,17 3611714934957108992 p
229227246 201.88693 -10.62143 16.90 M8.0    6,17 3611714934957108992 p
229227247 202.00444  -5.03681 13.96 M5.0    6,17 3635124155987028864 p
251550196 202.13090  -2.37259 18.07 M8.0      17 3637984977870228352 s
229227248 202.13834 -17.87539 18.15 M7.0       6 3603372351827519744 p
229227249 202.14558 -10.42531 17.90 M5.5    6,17 3611818181675121280 p
212876200 202.34418  -2.92178 18.10 M7.0      17 3637165498107928832 s
229227250 202.39337  -9.93275 20.30 M7.5       6 3611871821521102720 p
212872421 202.48479  -3.07314 18.30 M7.0      17 3637113133867140480 s
212820594 202.50967  -4.88895 14.66 M8.0    6,17 3632151106610215296 s
251583509 202.57272  -1.68475 18.63 M7.0      17 3638453580275210368 s
212883317 202.62695  -2.58388 18.58 M7.0      17 3637201477049218048 s
212884029 202.85701  -2.53475 17.56 M7.0      17 3637575134909313280 s
251547634 202.93682  -2.43664 18.73 M7.0      17 3637584789995114368 s
251556648 202.94738  -2.23500 18.60 M7.0      17                     s
251809724 202.95275  -1.28350 20.31 L7.0      17                     s
251602069 202.95394  -1.28057 16.91 L7.0      17                     s
229227251 202.98573  -7.55544 18.63 M5.0       6 3630764626742579456 p
212826600 203.10178  -4.68686 13.76 M8.0    6,17 3633670498535888512 s
251558388 203.21621  -2.19959 18.41 M7.0      17 3637613480376780160 s
229227252 203.38850  -8.15006 16.90 M5.5       6 3630158039921681408 p
251555071 203.43918  -2.26665 16.83 L3.0      17 3637567472687103616 s
229227253 203.63821 -16.59020 17.24 M5.0       6 3603888984852266880 p
212870921 203.72548  -3.12841 18.36 M9.0      17 3637298813892587904 s
212872055 203.87444  -3.08722 18.91 M7.0      17 3637253012361253632 s
251599629 203.94794  -1.33525 16.84 M7.0      17 3637777518062867584 s
229227254 203.95680 -16.46028 19.32 M7.5       6 3603895070820066688 p
229227255 204.04623  -8.88044 17.69 M5.0       6 3617999979643284864 p
251605563 204.14237  -1.19317 17.39 M8.0      17 3661799437652685440 s
251588517 204.30483  -1.57611 16.94 M7.0      17 3637710684076903040 s
229227256 204.56937  -8.68412 18.33 M6.0       6 3618381372739471616 p
229227257 204.85995 -17.91842 17.66 M9.0       6 6293616033542703104 p
212402103 205.04800 -14.86643 17.28 M6.5    6,17 3605654839180982528 s
251809725 205.13671  -2.11414 22.13 L4.5      17                     s
251577689 205.37379  -1.80603 17.83 M7.0      17 3661484805528587520 s
251579704 205.47561  -1.76477 17.26 M9.0      17 3661485939399953792 s
212878986 205.63997  -2.80289 18.16 M7.0      17 3634332606399199488 s
251569164 205.77780  -1.97653 18.25 M7.0      17 3661464052246372480 s
229227259 205.79343 -12.27470 21.44 L4.0       6                     s
212878661 205.83475  -2.81666 17.72 M7.0      17 3658347933214350592 s
212873911 205.84374  -3.01674 17.64 L0.0      17 3634310203851690624 s
251551345 205.91134  -2.34573 17.82 L1.0      17 3658413667689105920 s
212880174 205.96609  -2.74694 17.73 M7.0      17 3658338449926561792 s
251581842 206.04623  -1.71973 17.11 M8.0      17 3661568093537172224 s
229227260 206.10875 -17.51701 19.33 M6.0       6 6295000907092440064 p
212876224 206.31590  -2.92058 17.60 L0.0      17 3658146756947826048 s
229227261 206.49934 -16.41104 17.65 M7.0       6 6295409272582888960 p
251556342 206.55722  -2.24127 17.87 M7.0      17 3658476850952894464 s
251572977 206.62043  -1.89961 18.48 M7.0      17 3658503754627704064 s
229227262 206.66104 -17.43956 18.80 M6.0       6 6295016948795847168 p
229227263 206.96532 -10.74311 19.87 L0.0       6 3613952475477957888 p
251596433 207.24677  -1.40402 18.18 M7.0      17 3658919060785740416 s
251557288 207.36488  -2.22175 17.72 M7.0      17 3658300516775982976 s
229227264 207.74165 -12.49794 16.29 M5.5       6 3612410857097427584 p
229227265 208.28127  -8.95335 19.51 L0.0    6,17 3618701953393187456 s
229227266 208.68985 -12.36883 18.91 M7.0       6 3612750743628487424 p
229227267 208.89587  -9.24859 18.17 M5.0       6 3615666854623979904 p
229227268 209.19398  -5.07071 19.46 M8.0       6 3644667023562202240 p
229227269 209.31117 -14.64794 16.70 M8.0       6 6301981294100423040 p
229227270 211.25949  -8.20895 17.77 M7.0       6 3616071921580193792 p
249639465 226.86583 -20.01199 13.21 M7.5      15 6256677841624904320 s
249914869 226.94872 -16.46073 14.17 L5.5      15                     s
249343675 230.77739 -23.79796 15.56 L2.5      15 6251104829501200128 s
249472713 233.28908 -22.08526 15.16 M8.5      15                     s
249903099 237.24309 -16.60052 15.23 L2.0      15 6260966349293260928 s
204594600 239.70055 -21.69274 16.01 M5.5      15 6243522734760321536 s
204407831 239.95009 -22.45453 15.60 M7.5      15 6243405701188867328 s
251248366 261.66750 -27.63417 19.60 L5.0      11 4059973524888345600 s
246402010 345.71542  -0.93412 18.10 M8.0      12 2650812755204981632 s
251456340 346.26562  -8.23453 20.81 M6.0      12 2607263882767174144 s
246410051 346.29676  -0.68537 18.04 M6.0      12 2650832821291789184 s
246199087 346.62201  -5.04127 12.92 M8.0      12                     s
246432837 347.10971  +0.03971 18.07 M6.0      12 2651263005216080256 s
251456341 347.15609  +0.12496 21.30 M7.0      12                     s
246403896 347.17888  -0.87478 17.79 M6.0      12 2650955554276595712 s
246008196 347.38722  -9.27532 17.16 M6.0      12 2606332252820898176 s
245998310 347.39250  -9.52872 18.59 M7.0      12 2606318199689066880 s
245995408 347.43491  -9.60318 18.07 M8.0      12 2606128946249132672 s
251456342 347.46390  -3.25148 20.54 M7.0      12 2637998496939902464 s
246410586 347.48696  -0.66850 18.26 M8.0      12                     s
246409729 347.50683  -0.69622 18.27 M9.0      12 2650984588257538944 s
251456343 347.52247  -0.07952 20.17 M6.0      12 2651160548770616192 s
251456344 347.59835  -0.78459 22.11 L0.0      12                     s
251456345 347.60093  -0.14918 23.69 M8.0      12                     s
246393810 347.84665  -1.17932 18.12 M7.0      12 2638912259821335296 s
246405614 347.91595  -0.82002 16.85 M6.0      12 2638958409244543616 s
245969367 347.94149 -10.29574 18.14 M7.0      12 2413786395039901056 s
251456346 348.15417  +0.10056 23.27 L0.5      12                     s
246416841 348.18133  -0.47448 18.44 M7.0      12 2651074816928407168 s
245953430 348.19838 -10.74729 16.23 M7.0      12 2413708540167405952 s
246422648 348.44189  -0.29099 17.52 M7.0      12 2639097699328547840 s
245992541 348.44644  -9.67510 18.01 M7.0      12 2606078506153189504 s
246446023 348.48794  +0.45224 18.57 M7.0      12 2657197997183589504 s
246395463 348.50442  -1.13298 17.95 M7.0      12 2638879858586970752 s
246460192 348.64249  +0.92046 18.27 M7.0      12 2657251048619957248 s
246404848 348.74752  -0.84346 16.53 M7.0      12 2638995444747211008 s
251456347 348.77832  +0.03044 22.00 M8.0      12                     s
246432698 348.81532  +0.03524 17.43 M7.0      12 2645114639273115392 s
246005947 348.83050  -9.33310 17.88 M6.0      12 2630115690057065728 s
246409764 349.05730  -0.69492 18.33 M6.0      12 2639011525105085568 s
246444204 349.07565  +0.39669 18.53 M8.0      12                     s
246427701 349.07919  -0.12676 17.71 M7.0      12 2645097596842415872 s
245977399 349.13016 -10.07822 17.50 M7.0      12 2413852125219707904 s
251456348 349.18624  -0.66306 20.72 M7.0      12                     s
246322698 349.33635  -2.60898 16.46 M6.5      12 2637726956221339136 s
246402830 349.35468  -0.90927 18.15 M9.0      12 2638812998831594240 s
246408691 349.35951  -0.72925 18.36 M7.0      12 2638825226604527360 s
251456349 349.37991  -0.33639 21.24 M7.0      12                     s
246406125 349.53664  -0.80567 18.31 M6.0      12 2638821378313202432 s
251456350 349.55158  -0.57941 21.27 M7.0      12                     s
245958890 349.77812 -10.58757 17.70 M7.0      12 2413576594477509120 s
246437284 349.84252  +0.17471 18.32 M8.0      12 2645085742734436480 s
246464895 349.96488  +1.08202 17.93 M6.0      12 2657308807339819776 s
246457216 349.96792  +0.81811 18.52 M7.0      12 2645285510252440832 s
246438320 350.02289  +0.20777 18.77 M8.0      12 2645179338659953408 s
246434300 350.02841  +0.08441 18.82 M9.0      12 2645071900053338112 s
246431376 350.03543  -0.00667 18.65 M6.0      12 2645067841308992512 s
246443361 350.17861  +0.36946 18.66 M7.0      12 2645188306552958208 s
246420090 350.24147  -0.37133 16.33 M7.0      12 2644851752914731392 s
246392567 350.30103  -1.21653 17.84 M8.0      12 2643987399336834176 s
246452199 350.35450  +0.64796 18.61 M7.0      12 2645220707785386880 s
246443288 350.43991  +0.36680 18.17 M9.0      12 2645197652402201728 s
245973002 350.47296 -10.19608 17.65 M7.0      12 2437629029810408448 s
246441592 350.54045  +0.31123 18.23 M7.0      12 2645008746853492864 s
245985164 350.61541  -9.86862 17.89 M8.0      12 2437737812742602496 s
246034587 350.63735  -8.61082 18.67 M7.0      12 2438443321251892736 s
246037504 350.67103  -8.54077 17.11 M9.0      12 2438491016861352320 s
246468225 350.71889  +1.20151 17.78 M7.0      12 2645666181792901888 s
251456351 350.75000  +0.09500 20.40 L2.0      12                     s
246407066 350.79280  -0.77672 18.67 M7.0      12 2644031040498852224 s
246315931 350.80616  -2.74336 14.91 M8.5      12 2637569446885257856 s
246463341 350.87628  +1.02683 18.27 M7.0      12 2645611790327276416 s
246457893 351.27112  +0.84052 17.75 M7.0      12 2645406181652675968 s
251456352 351.29691  -2.76363 20.04 M7.0      12                     s
246455162 351.34469  +0.74788 18.50 M7.0      12 2645401749248093056 s
246303486 351.48352  -2.99747 17.45 L3.0      12 2634546859355742080 s
251456353 351.58524  -0.89032 24.89 M7.0      12                     s
246412879 351.72456  -0.59604 18.46 M7.0      12 2644093094186440192 s
251456354 351.88163  -1.20069 21.24 M8.0      12                     s
251456355 351.88333  +1.04806 19.91 L4.0      12                     s
246395512 351.94108  -1.13144 17.61 M7.0      12 2643851300412140288 s
245956835 352.01915 -10.64590 18.58 L3.5      12                     s
246396925 352.04668  -1.09047 18.76 M9.0      12 2643841095570595968 s
246414315 352.78551  -0.55324 17.86 M7.0      12 2644262006660187008 s
246401499 353.03473  -0.95173 17.95 M7.0      12 2644183322858725376 s
246404954 353.10155  -0.84033 14.98 M9.0      12 2644192462549742336 s
246393886 353.12391  -1.17715 16.02 M7.0      12 2641172860021773312 s
245970317 353.36262 -10.27111 17.20 M7.0      12 2437053091875778176 s
245947858 353.77243 -10.92376 18.34 M8.0      12 2433944570641315456 s
245988704 354.03162  -9.77398 17.51 M6.0      12 2437188331805751168 s
245995471 354.05928  -9.60183 14.72 M6.5      12 2437200671247504256 s
245997252 354.31931  -9.55698 14.74 M9.0      12 2437199090699580928 s
245973927 354.55137 -10.17038 15.73 M9.0      12 2434114337813016448 s
245985652 354.68713  -9.85534 17.24 M8.0      12 2435673690113844480 s
245976296 354.93676 -10.10725 17.74 M6.0      12 2434106469432832896 s
245973791 355.23705 -10.17366 18.09 M7.0      12 2435416331379241728 s
246016138 355.33413  -9.07017 17.71 M7.0      12 2435832393450486656 s
246018096 355.39552  -9.02083 17.48 M7.0      12 2435822669644752512 s
246013537 355.57745  -9.13911 17.41 M8.0      12 2435817034647408896 s
245997672 355.67652  -9.54564 18.51 M8.0      12 2435651184485473024 s
246006971 355.72918  -9.30706 17.71 M6.0      12 2435764124945292928 s
246015548 355.77773  -9.08608 16.91 M7.0      12 2435777177351416576 s
246080803 356.02603  -7.55785 16.21 L4.5      12 2439377218938814336 s
246003706 356.04927  -9.39111 17.91 M6.0      12 2435565452643583872 s
246030507 356.78999  -8.70741 17.31 M9.0      12 2436177537023005184 s
246036782 358.49776  -8.55865 14.37 M8.5      12 2435317585786753920 s

